Observation of the decay $\Lambda_b^0\rightarrow\chi_{c1}p\pi^-$

The Cabibbo-suppressed decay $\Lambda_b^0\rightarrow\chi_{c1}p\pi^-$ is observed for the first time using data from proton-proton collisions corresponding to an integrated luminosity of 6fb$^{-1}$, collected with the LHCb detector at a centre-of-mass energy of 13TeV. Evidence for the $\Lambda_b^0\rightarrow\chi_{c2}p\pi^-$ decay is also found. Using the $\Lambda_b^0\rightarrow\chi_{c1}pK^-$ decay as normalisation channel, the ratios of branching fractions are measured to be $$\begin{array}{rcl} \frac{ \mathcal{B} (\Lambda_b^0\rightarrow\chi_{c1}p\pi^-)}{\mathcal{B} (\Lambda_b^0\rightarrow\chi_{c1}pK^-)} & = & (6.59 \pm 1.01 \pm 0.22 ) \times 10^{-2} \,, \frac{\mathcal{B} (\Lambda_b^0\rightarrow\chi_{c2}p\pi^-)}{\mathcal{B} (\Lambda_b^0\rightarrow\chi_{c1}p\pi^-)} & = & 0.95 \pm 0.30 \pm 0.04 \pm 0.04 \,, \frac{\mathcal{B} (\Lambda_b^0\rightarrow\chi_{c2}pK^-)}{\mathcal{B} (\Lambda_b^0\rightarrow\chi_{c1}pK^-)} & = & 1.06 \pm 0.05 \pm 0.04 \pm 0.04 \,,\end{array}$$ where the first uncertainty is statistical, the second is systematic and the third is due to the uncertainties in the branching fractions of $\chi_{c1,2}\rightarrow J/\psi\gamma$ decays.

==> figs/Fig1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.34216867482858,
  "fY1" : -8.67469877571339,
  "fX2" : 5.82409638638575,
  "fY2" : 63.614457957863,
  "fXtoAbsPixelk" : -11040.6599339155,
  "fXtoPixelk" : -11040.6599339155,
  "fXtoPixel" : 2066.69999693893,
  "fYtoAbsPixelk" : 679.360050345111,
  "fYtoPixelk" : 679.360050345111,
  "fYtoPixel" : -10.6793333175158,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 996,
  "fVtoAbsPixelk" : 772.00005,
  "fVtoPixelk" : 772,
  "fVtoPixel" : -772,
  "fAbsPixeltoXk" : 5.34216867482858,
  "fPixeltoXk" : 5.34216867482858,
  "fPixeltoX" : 4.83863164214031e-4,
  "fAbsPixeltoYk" : 63.614457957863,
  "fPixeltoYk" : -8.67469877571339,
  "fPixeltoY" : -0.0936388040590367,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.4,
  "fUymin" : 0,
  "fUxmax" : 5.8,
  "fUymax" : 60,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.4,
      "fY1" : 0,
      "fX2" : 5.8,
      "fY2" : 60,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_7f4eeef0",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 82,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 80,
        "fXmin" : 5.4,
        "fXmax" : 5.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 60,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 58.775146417032, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[expopos_Exp]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 98,
      "fX" : [5.395, 5.395, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.605, 5.61, 5.615, 5.62, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 41.8236919647274, 41.8236919647274, 41.1305864105191, 40.4487982902335, 39.7781449660504, 39.1184467194566, 38.4695267049524, 37.8312109044868, 37.2033280826115, 36.5857097423404, 35.9781900817029, 35.3806059509868, 34.7927968106495, 34.2146046898961, 33.6458741459088, 33.0864522237205, 32.5361884167183, 31.9949346277729, 31.4625451309789, 30.9388765339991, 30.4237877410021, 29.9171399161856, 29.4187964478739, 28.928622913183, 28.4464870432415, 27.9722586889616, 27.0470143283518, 26.1518897673623, 25.2859167569955, 24.44815785952, 23.637705476189, 22.8536809054243, 22.0952334305191, 21.3615394359369, 20.6518015513187, 19.9652478223331, 19.3011309075317, 18.6587273004038, 18.0373365758371, 17.4362806602315, 16.8549031245216, 16.2925684993979, 15.7486616120311, 15.2225869436296, 14.7137680071811, 14.2216467447454, 13.7456829436914, 13.2853536712833, 12.8401527270457, 12.4095901123509, 11.9931915166898, 11.5904978201067, 11.2010646112904, 10.8244617208356, 10.4602727691961, 10.1080947288737, 9.76753750039621, 9.43822350165244, 9.1197872701685, 8.81187507791748, 8.51414455827283, 8.22626434472344, 7.94791372098279, 7.67878228213587, 7.41856960647692, 7.16698493770394, 6.92374687714515, 6.68858308570269, 6.46122999520971, 6.24143252890446, 6.02894383073681, 5.82352500322908, 5.62494485362314, 5.43297964805447, 5.24741287349948, 5.06803500725431, 4.89464329370662, 4.72704152817279, 4.56503984757758, 4.40845452776181, 4.25710778720985, 4.11082759699446, 3.96944749674466, 3.83280641644574, 3.70074850388956, 3.5731229575962, 3.44978386503529, 3.33059004598045, 3.21540490083453, 3.10409626377011, 2.99653626053279, 2.89260117076077, 2.79217129467855, 2.69513082402649, 2.69513082402649, 2.69513082402649, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[expopos_Exp]1",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.354,
          "fXmax" : 5.846,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 46.0060611612001,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 46.0060611612001,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "_ymin" : 0,
      "_ymax" : 41.8236919647274,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[s1]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 285,
      "fX" : [5.4, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.5825, 5.585, 5.5875, 5.58875, 5.59, 5.59125, 5.5925, 5.59375, 5.595, 5.595625, 5.59625, 5.596875, 5.5975, 5.598125, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.601875, 5.6025, 5.603125, 5.60375, 5.6040625, 5.604375, 5.6046875, 5.605, 5.6053125, 5.605625, 5.6059375, 5.60625, 5.6065625, 5.606875, 5.6071875, 5.6075, 5.6078125, 5.608125, 5.6084375, 5.60859375, 5.60875, 5.60890625, 5.6090625, 5.60921875, 5.609375, 5.60953125, 5.6096875, 5.60984375, 5.61, 5.61015625, 5.6103125, 5.61046875, 5.610625, 5.61078125, 5.6109375, 5.61109375, 5.61125, 5.61140625, 5.6115625, 5.61171875, 5.611875, 5.61203125, 5.6121875, 5.61234375, 5.6125, 5.61265625, 5.6128125, 5.61296875, 5.613125, 5.6134375, 5.61375, 5.6140625, 5.614375, 5.6146875, 5.615, 5.615625, 5.6159375, 5.61625, 5.6165625, 5.616875, 5.61703125, 5.6171875, 5.61734375, 5.6175, 5.61765625, 5.6178125, 5.61796875, 5.618125, 5.61828125, 5.6184375, 5.61859375, 5.61875, 5.61890625, 5.6190625, 5.61921875, 5.619375, 5.61953125, 5.6196875, 5.61984375, 5.62, 5.62015625, 5.6203125, 5.62046875, 5.620625, 5.62078125, 5.6209375, 5.62109375, 5.62125, 5.62140625, 5.6215625, 5.62171875, 5.621875, 5.62203125, 5.6221875, 5.62234375, 5.6225, 5.62265625, 5.6228125, 5.62296875, 5.623125, 5.62328125, 5.6234375, 5.62359375, 5.62375, 5.62390625, 5.6240625, 5.62421875, 5.624375, 5.62453125, 5.6246875, 5.62484375, 5.625, 5.62515625, 5.6253125, 5.62546875, 5.625625, 5.62578125, 5.6259375, 5.62609375, 5.62625, 5.6265625, 5.626875, 5.6271875, 5.6275, 5.628125, 5.6284375, 5.62875, 5.6290625, 5.629375, 5.6296875, 5.63, 5.63015625, 5.6303125, 5.63046875, 5.630625, 5.63078125, 5.6309375, 5.63109375, 5.63125, 5.63140625, 5.6315625, 5.63171875, 5.631875, 5.63203125, 5.6321875, 5.63234375, 5.6325, 5.63265625, 5.6328125, 5.63296875, 5.633125, 5.63328125, 5.6334375, 5.63359375, 5.63375, 5.63390625, 5.6340625, 5.63421875, 5.634375, 5.63453125, 5.6346875, 5.635, 5.6353125, 5.635625, 5.6359375, 5.63625, 5.6365625, 5.636875, 5.6371875, 5.6375, 5.6378125, 5.638125, 5.6384375, 5.63875, 5.6390625, 5.639375, 5.6396875, 5.64, 5.6403125, 5.640625, 5.6409375, 5.64125, 5.641875, 5.6425, 5.643125, 5.64375, 5.644375, 5.645, 5.64625, 5.6475, 5.64875, 5.65, 5.65125, 5.6525, 5.655, 5.6575, 5.66, 5.6625, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 0.0305512876249062, 0.0313375804431238, 0.0321639874431525, 0.0330336204533372, 0.0339499196260409, 0.0349166977381156, 0.0359381918434051, 0.037019123738364, 0.0381647710428888, 0.0393810511315988, 0.0406746207045377, 0.0420529944990552, 0.0435246875688595, 0.045099386763894, 0.0467881586356562, 0.0486037031068272, 0.0505606650798862, 0.0526760200008213, 0.0549695546532002, 0.0574644717402219, 0.0601881570203724, 0.0631731622613676, 0.0664584781671323, 0.0700912020010536, 0.0741287501219456, 0.0786418346174514, 0.0837185299229042, 0.0894699241455568, 0.0960381236915442, 0.103607836622883, 0.112423546444159, 0.122815690887259, 0.135241882155986, 0.150354610025133, 0.169122081018416, 0.19310206932808, 0.225403531250402, 0.2469434875354, 0.274988219774626, 0.314295037555618, 0.340710056636114, 0.373709990772083, 0.41546876293257, 0.468776898904819, 0.537142898740225, 0.624882010569886, 0.677602274269615, 0.737181370105674, 0.804409190928951, 0.880132116847653, 0.96525213346006, 1.06072573064342, 1.16756296145308, 1.28682725495301, 1.41963687876085, 1.56716937897142, 1.73067095529248, 1.91147367119448, 2.11102484605103, 2.33093526721749, 2.44909147538417, 2.57305660546576, 2.70311989495082, 2.8396047561809, 2.9828772614883, 3.13335696720678, 3.29153080200905, 3.4579710129286, 3.63335854755829, 3.81851381317082, 4.01443758815853, 4.22236612310247, 4.44384641532848, 4.68084071059752, 4.93587424714461, 5.07114942190125, 5.21224849926675, 5.35975693959467, 5.51435629724026, 5.67684432007533, 5.84816024798901, 6.02941694600231, 6.22194212246519, 6.4273317700997, 6.64632098020999, 6.87292003179918, 7.10602506257149, 7.34569775684376, 7.59199008340441, 7.84494359903641, 8.10458875139652, 8.370944184297, 8.64401604858396, 8.92379732194439, 9.21026714109961, 9.5033901499543, 9.80311586736795, 10.1093780782849, 10.4220942520435, 10.7411649917034, 11.0664735182507, 11.3978851935631, 11.735247085971, 12.0783875822142, 12.4271160495182, 13.1404776208635, 13.8734170071701, 14.6237031597716, 15.3887887877432, 16.1658149721988, 16.9516206480937, 18.5355078437445, 19.3259130591275, 20.1097998479341, 20.8828167134455, 21.64047276144, 22.0121095161169, 22.3781809059234, 22.738106179707, 23.0913045743495, 23.4371969195991, 23.7752072702078, 24.1047645589499, 24.4253042638654, 24.7362700828699, 25.0371156087352, 25.3273059972988, 25.6063196216759, 25.8736497052324, 26.1288059260462, 26.3713159856371, 26.6007271348236, 26.8166076496891, 27.0185482508045, 27.2061634590599, 27.3790928817063, 27.5370024224874, 27.6795854100774, 27.8065636393876, 27.9176883206952, 28.0127409319888, 28.0915339703604, 28.1539115987633, 28.1997501849559, 28.2289587299728, 28.2414791840078, 28.2372866481457, 28.2163894609428, 28.1788291694282, 28.1246803846682, 28.0540505226104, 27.9670794314907, 27.8639389076451, 27.7448321021163, 27.6099928209764, 27.4596847228014, 27.2942004172245, 27.1138604689613, 26.9190123121408, 26.710029080182, 26.4873083568391, 26.2512708543658, 26.0023590250639, 25.7410356127546, 25.4677821509159, 25.1830974144324, 24.887495832042, 24.5815058666672, 24.2656683708764, 23.9405349247437, 23.6066661633487, 23.264630101096, 22.9150004599317, 22.5583550083918, 22.1952739182401, 21.8263381452389, 21.0732207974508, 20.303606873825, 19.5220154252706, 18.7328365121936, 17.148394679118, 16.3609272781694, 15.5814062665495, 14.813065934398, 14.0588415695071, 13.3213587303129, 12.6029274407287, 12.2514913613154, 11.9055410591399, 11.5652767549834, 11.2308795015559, 10.9025114950774, 10.5803164388046, 10.2644199548192, 9.95493004031378, 9.65193756455133, 9.35551680263976, 9.06572600225086, 8.78260797942179, 8.50619073961823, 8.23648812026745, 7.97350045106293, 7.71721522842874, 7.46760780061463, 7.22464206003335, 6.98827113957435, 6.75843810977311, 6.53507667386979, 6.3181118579535, 6.10746069355914, 5.90303289025826, 5.70473149597367, 5.51245354291425, 5.32609067722954, 5.1455297706681, 4.97065351269428, 4.80134098171716, 4.47890863107289, 4.17721341056342, 3.89521091877024, 3.63184573667716, 3.38606387397912, 3.15682358628374, 2.94310459442767, 2.74391576362596, 2.5583013220591, 2.3853457158377, 2.22417721025711, 2.07397039270165, 1.93596970625597, 1.81093591201742, 1.6975185968326, 1.59450496716556, 1.50080660629466, 1.4154475979977, 1.3375538003155, 1.26634310569499, 1.20111656280271, 1.08618792257999, 0.988547898913044, 0.904854684840307, 0.832470504375872, 0.769317466964917, 0.713759455791062, 0.620537971411415, 0.545369924968065, 0.483489782352129, 0.431731905691557, 0.387902746494214, 0.350418357210566, 0.290019600194511, 0.243908487308517, 0.207916166175534, 0.179292445854947, 0.156160756729695, 0.121480477294812, 0.0971305090305113, 0.079390903835397, 0.066074767713563, 0.0558287993838265, 0.0477794886722333, 0.0413427688746351, 0.0361162258681609, 0.0318153593565193, 0.028234470634563, 0.0252218792371641, 0.0226637717265161, 0.020473411788902, 0.0185837712637476, 0.0169423971430742, 0.0155077719201939, 0.0142466909254953, 0.0131323445859265, 0.0121428972320745, 0.0112604208646091, 0.0104700861232083, 0.00975954196403792, 0.00911843539948827, 0.00853803631337604, 0.00801094189353278, 0.00753084195489688, 0.00709233123724993, 0.00709233123724993, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[s1]2",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 287,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 285,
          "fXmin" : 5.36,
          "fXmax" : 5.84,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 31.0656271024086,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 31.0656271024086,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "_ymin" : 0,
      "_ymax" : 28.2414791840078,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[s2]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 258,
      "fX" : [5.4, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.5275, 5.53, 5.53125, 5.5325, 5.53375, 5.535, 5.53625, 5.5375, 5.538125, 5.53875, 5.539375, 5.54, 5.540625, 5.54125, 5.541875, 5.5425, 5.543125, 5.54375, 5.544375, 5.545, 5.545625, 5.54625, 5.546875, 5.5475, 5.5478125, 5.548125, 5.5484375, 5.54875, 5.5490625, 5.549375, 5.5496875, 5.55, 5.5503125, 5.550625, 5.5509375, 5.55125, 5.5515625, 5.551875, 5.5521875, 5.5525, 5.5528125, 5.553125, 5.5534375, 5.55375, 5.5540625, 5.554375, 5.5546875, 5.555, 5.5553125, 5.555625, 5.5559375, 5.55625, 5.5565625, 5.556875, 5.5571875, 5.5575, 5.5578125, 5.558125, 5.5584375, 5.55875, 5.559375, 5.56, 5.560625, 5.56125, 5.561875, 5.5625, 5.56375, 5.564375, 5.565, 5.565625, 5.56625, 5.5665625, 5.566875, 5.5671875, 5.5675, 5.5678125, 5.568125, 5.5684375, 5.56875, 5.5690625, 5.569375, 5.5696875, 5.57, 5.5703125, 5.570625, 5.5709375, 5.57125, 5.5715625, 5.571875, 5.5721875, 5.5725, 5.5728125, 5.573125, 5.5734375, 5.57375, 5.5740625, 5.574375, 5.5746875, 5.575, 5.5753125, 5.575625, 5.5759375, 5.57625, 5.5765625, 5.576875, 5.5771875, 5.5775, 5.5778125, 5.578125, 5.5784375, 5.57875, 5.5790625, 5.579375, 5.5796875, 5.58, 5.5803125, 5.580625, 5.5809375, 5.58125, 5.5815625, 5.581875, 5.5821875, 5.5825, 5.5828125, 5.583125, 5.5834375, 5.58375, 5.584375, 5.585, 5.5875, 5.588125, 5.58875, 5.589375, 5.5896875, 5.59, 5.5903125, 5.590625, 5.5909375, 5.59125, 5.5915625, 5.591875, 5.5921875, 5.5925, 5.5928125, 5.593125, 5.5934375, 5.59375, 5.5940625, 5.594375, 5.5946875, 5.595, 5.5953125, 5.595625, 5.5959375, 5.59625, 5.5965625, 5.596875, 5.5971875, 5.5975, 5.5978125, 5.598125, 5.5984375, 5.59875, 5.5990625, 5.599375, 5.5996875, 5.6, 5.6003125, 5.600625, 5.6009375, 5.60125, 5.6015625, 5.601875, 5.6021875, 5.6025, 5.603125, 5.60375, 5.604375, 5.605, 5.605625, 5.60625, 5.606875, 5.6075, 5.608125, 5.60875, 5.61, 5.61125, 5.6125, 5.61375, 5.615, 5.6175, 5.62, 5.6225, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 0.00701057922005804, 0.00758898047809308, 0.00822978066051327, 0.00894137065040089, 0.00973350369500437, 0.010617556505318, 0.0116068484365804, 0.0127170335526643, 0.0139665846560551, 0.0153773940349825, 0.0169755232456105, 0.0187921444193818, 0.020864729368088, 0.0232385615874306, 0.0259686722051385, 0.0291223370020106, 0.0327823223046651, 0.0370511394485308, 0.0420566707543818, 0.0479596813596917, 0.054963972755445, 0.063330483827781, 0.0733990146125643, 0.0856347844303949, 0.100787567637357, 0.120545153709922, 0.133454929472999, 0.149975111864173, 0.160270461454448, 0.172462088199778, 0.187103646625951, 0.204899503230979, 0.226733357675045, 0.253697470798612, 0.269508663987563, 0.287120548643088, 0.306740094119425, 0.32859167393342, 0.352917361704598, 0.379977022706012, 0.410048166891669, 0.443425528665095, 0.480420338758225, 0.521359254503763, 0.566582916610329, 0.616444103378492, 0.671305457196295, 0.731536763183271, 0.797511766040511, 0.86960451851087, 0.908061022550318, 0.948185263325197, 0.99002217550186, 1.03361586003911, 1.07900941804046, 1.12624477864767, 1.1753625213518, 1.22640169314503, 1.27939962098461, 1.33439172009119, 1.39141129865023, 1.45048935953315, 1.51165439970432, 1.574932208024, 1.64034566220203, 1.70791452570166, 1.77765524543174, 1.84958075110247, 1.92370025715831, 2.00001906823061, 2.07853838908073, 2.15925514003103, 2.24216177889849, 2.32724613046026, 2.41449122449425, 2.50387514343992, 2.5953708807237, 2.68894621079086, 2.78456357186997, 2.88217996247783, 2.98174685265212, 3.083210110865, 3.18650994753358, 3.29158087600357, 3.3983516918285, 3.50674547111072, 3.72806575626971, 3.95481315403166, 4.18617090314839, 4.4212377062993, 4.65903280472302, 4.8985024875277, 5.37793491995264, 5.6155035781146, 5.84998099924962, 6.08009365188515, 6.30456119769786, 6.41427963355418, 6.5221109434806, 6.62789969198351, 6.73149281074603, 6.83274007922735, 6.93149460447881, 7.02761329829092, 7.1209573254191, 7.21091165285536, 7.29684520100601, 7.37858338915293, 7.45595865499372, 7.52881104144335, 7.59698876218965, 7.66034874311658, 7.71875713680388, 7.7720898074253, 7.82023278350233, 7.86308267611887, 7.90054706036991, 7.93254481800281, 7.9590064394056, 7.97987428330863, 7.9951027927901, 8.00465866640784, 8.00852098352253, 8.00668128312679, 7.99914359574776, 7.98592442824833, 7.96705270161029, 7.94256964204044, 7.91252862599637, 7.87699497997889, 7.83604573618293, 7.78976934533621, 7.73826534828009, 7.68164400806446, 7.62002590453147, 7.55354149354994, 7.48233063323714, 7.4065420796615, 7.32633295465699, 7.24186818850277, 7.15331994032448, 7.06086699915253, 6.96469416863864, 6.86499163847305, 6.76195434556813, 6.65578132807838, 6.54667507530703, 6.43484087651789, 6.32048617161841, 6.20381990660431, 6.08505189657299, 5.96439219900994, 5.84205049993105, 5.59315441029463, 5.34001139942767, 4.3161218789513, 4.06445678116599, 3.81704428343016, 3.57496284263622, 3.45622683218362, 3.33917557790257, 3.22391102437026, 3.1105276854735, 2.99911266179977, 2.88974568349412, 2.78249917734083, 2.67743835675629, 2.57462133332629, 2.47409924847472, 2.3759164238096, 2.28011052867131, 2.18671276339086, 2.09574805675664, 2.00723527619391, 1.92118744917239, 1.83761199437234, 1.75651096116961, 1.67788127603258, 1.60171499446078, 1.52799955714293, 1.45671804906176, 1.38784946032467, 1.32136894755976, 1.25724809477804, 1.19545517266396, 1.13595539532478, 1.07871117359658, 1.02368236407038, 0.970826513072878, 0.920099094904981, 0.871453743707493, 0.824842478393073, 0.780215920149691, 0.737525641001382, 0.697509140400405, 0.660563069946585, 0.626388070510141, 0.594720345091089, 0.565326652485845, 0.538000111615454, 0.512556669536042, 0.46667954585336, 0.426576634320552, 0.391344175419062, 0.36024542808764, 0.332674943936591, 0.308131555915308, 0.286197707078851, 0.266523451793392, 0.248813942493139, 0.232819546740016, 0.205157931816932, 0.182182576832876, 0.162890819275135, 0.146531127087104, 0.132533033954472, 0.109966169298284, 0.0927137925887609, 0.0792183334827278, 0.0684590438075995, 0.0525825332938799, 0.0416290640028838, 0.0337585565027531, 0.0279161689670659, 0.0234619717386744, 0.0199895800467576, 0.0172309418321008, 0.0150034946787761, 0.013179444766364, 0.0116671875104995, 0.0103996821226018, 0.00932695831802107, 0.00841115874507082, 0.00762318227534911, 0.00694036377274422, 0.0063448402489763, 0.00582238089398325, 0.00536153642129147, 0.00495301192583178, 0.00458919860378708, 0.00426381997763891, 0.00397166172648001, 0.0037083632920397, 0.00347025563744117, 0.00325423384233754, 0.00305765624532729, 0.00287826399830548, 0.00271411644705678, 0.00256353887918298, 0.00242508000790089, 0.00229747717353178, 0.00217962770304386, 0.00207056521368538, 0.00196943990937237, 0.00187550211949721, 0.00187550211949721, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]_Comp[s2]3",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 260,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 258,
          "fXmin" : 5.36,
          "fXmax" : 5.84,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.80937308187478,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.80937308187478,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "_ymin" : 0,
      "_ymax" : 8.00852098352253,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 141,
      "fX" : [5.395, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.5475, 5.55, 5.5525, 5.555, 5.5575, 5.56, 5.565, 5.5675, 5.57, 5.57125, 5.5725, 5.57375, 5.575, 5.57625, 5.5775, 5.58, 5.5825, 5.585, 5.59, 5.5925, 5.595, 5.5975, 5.59875, 5.6, 5.60125, 5.6025, 5.60375, 5.605, 5.60625, 5.6075, 5.60875, 5.609375, 5.61, 5.610625, 5.61125, 5.611875, 5.6125, 5.613125, 5.61375, 5.615, 5.61625, 5.616875, 5.6175, 5.618125, 5.61875, 5.619375, 5.62, 5.620625, 5.62125, 5.621875, 5.6225, 5.623125, 5.62375, 5.624375, 5.625, 5.625625, 5.62625, 5.6275, 5.62875, 5.63, 5.630625, 5.63125, 5.631875, 5.6325, 5.633125, 5.63375, 5.634375, 5.635, 5.63625, 5.6375, 5.63875, 5.64, 5.64125, 5.6425, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 41.8612538315724, 41.8612538315724, 40.4877248511547, 39.1588404875603, 37.8731858955906, 36.6293931656615, 35.4261402052302, 34.2621497301761, 33.1361883810115, 32.0470659834719, 30.9936349791657, 29.9747900601357, 28.9894680521014, 28.0366481058985, 27.1153522767031, 26.2246465982031, 25.3636427971044, 24.5315008469046, 23.7274326356384, 22.9507071308319, 22.200657583619, 21.4766915657127, 20.7783051974078, 20.1051053151128, 19.4568568939631, 18.8336436181631, 18.2365235641645, 17.6699743020186, 17.1492725518982, 16.7171982970229, 16.4687135520325, 16.4608779321356, 16.5614121832188, 16.7913679072052, 17.1638298285287, 17.6776038228415, 18.311701780933, 19.7460185529662, 20.4042920861331, 20.9104344072954, 21.0659586283693, 21.1417646324914, 21.1316581908326, 21.0323983921215, 20.843895924808, 20.569226360402, 19.7883135839258, 18.7670790165982, 17.6081911358921, 15.3033833887813, 14.3370270161217, 13.5824575830299, 13.0867730075019, 12.9489848470777, 12.8915048959383, 12.9258240937806, 13.0648713405165, 13.3076903665975, 13.6601229534646, 14.1372202610174, 14.7715966393572, 15.6401028126217, 16.2179618117036, 16.9595736409007, 17.8500415383546, 18.8480795561781, 19.954288530098, 21.1657517382148, 22.4754086396044, 23.8715563498205, 26.8516911824444, 29.9144275427597, 31.3982524277379, 32.8027689618398, 34.0909540243718, 35.2266267107094, 36.1761377792833, 36.9100301759475, 37.4045545035722, 37.6429286423788, 37.6162464917238, 37.3239658085742, 36.7739370771922, 35.9819711308599, 34.9709792624703, 33.7697521806433, 32.4114701832368, 30.9320539243994, 27.7571162376554, 24.525283960964, 21.46738505194, 20.0559809494093, 18.7409043430769, 17.5296793937474, 16.4256035463824, 15.4283589308258, 14.5346978707112, 13.7391468526988, 13.0346822533486, 11.8667508331215, 10.9646819001224, 10.2688022207137, 9.76082950752085, 9.38905023884269, 9.10509623493258, 8.68958934574092, 8.1339761595661, 7.72857878671819, 7.39213204571157, 7.09491112855362, 6.82324300776386, 6.57002769175072, 6.33122311486246, 6.10434555676839, 5.88776496135798, 5.68034752457073, 5.48126278070185, 5.28987393961661, 5.10567274750481, 4.92823930076248, 4.75721641933578, 4.59229281790788, 4.43319175952836, 4.27966322020008, 4.13147835742958, 3.9884255243023, 3.85030734121357, 3.71693850472081, 3.58814411882658, 3.46375840234696, 3.34362367098284, 3.22758952280647, 3.11551217634313, 3.00725392454921, 2.90268267786799, 2.80167157654282, 2.70409865738324, 2.70409865738324, 2.70409865738324, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_Exp1_Norm[mlb_PVMJC1]4",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 143,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 141,
          "fXmin" : 5.354,
          "fXmax" : 5.846,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 46.0473792147296,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 46.0473792147296,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_Exp1)",
      "_ymin" : 0,
      "_ymax" : 41.8612538315724,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mlb_PVMJC1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 80,
      "fX" : [5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775, 5.4825, 5.4875, 5.4925, 5.4975, 5.5025, 5.5075, 5.5125, 5.5175, 5.5225, 5.5275, 5.5325, 5.5375, 5.5425, 5.5475, 5.5525, 5.5575, 5.5625, 5.5675, 5.5725, 5.5775, 5.5825, 5.5875, 5.5925, 5.5975, 5.6025, 5.6075, 5.6125, 5.6175, 5.6225, 5.6275, 5.6325, 5.6375, 5.6425, 5.6475, 5.6525, 5.6575, 5.6625, 5.6675, 5.6725, 5.6775, 5.6825, 5.6875, 5.6925, 5.6975, 5.7025, 5.7075, 5.7125, 5.7175, 5.7225, 5.7275, 5.7325, 5.7375, 5.7425, 5.7475, 5.7525, 5.7575, 5.7625, 5.7675, 5.7725, 5.7775, 5.7825, 5.7875, 5.7925, 5.7975],
      "fY" : [40, 48, 28, 34, 32, 32, 48, 31, 37, 33, 30, 32, 26, 25, 23, 23, 25, 22, 24, 19, 17, 21, 17, 25, 19, 22, 19, 16, 13, 12, 18, 18, 18, 18, 34, 21, 13, 11, 14, 10, 7, 18, 21, 32, 36, 27, 21, 13, 9, 13, 5, 7, 3, 7, 8, 10, 5, 8, 4, 9, 7, 5, 6, 2, 8, 6, 5, 9, 3, 5, 1, 3, 0, 3, 0, 4, 1, 5, 3, 3],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__mlb_PVMJC1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.36,
          "fXmax" : 5.84,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 61.5739629130812,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 61.5739629130812,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [6.29800017766426, 6.90397923687425, 5.25971089793461, 5.80212840935486, 5.62713531718605, 5.62713531718605, 6.90397923687425, 5.53756532580577, 6.05514266189532, 5.71530168178358, 5.44652245543606, 5.62713531718605, 5.06601492135562, 4.96633466721007, 4.76071662107231, 4.76071662107231, 4.96633466721007, 4.65450239544497, 4.86461220384528, 4.32021937465496, 4.08218389934171, 4.54580699932335, 4.08218389934171, 4.96633466721007, 4.32021937465496, 4.65450239544497, 4.32021937465496, 3.95780102940381, 3.5586623304375, 3.41526599430015, 4.20288721196007, 4.20288721196007, 4.20288721196007, 4.20288721196007, 5.80212840935486, 4.54580699932335, 3.5586623304375, 3.26557940095131, 3.69650031882412, 3.10869443936164, 2.58147045606626, 4.20288721196007, 4.54580699932335, 5.62713531718605, 5.97199579039322, 5.16377123855587, 4.54580699932335, 3.5586623304375, 2.94346103725076, 3.5586623304375, 2.15969114440678, 2.58147045606626, 1.63270468610957, 2.58147045606626, 2.76838605646272, 3.10869443936164, 2.15969114440678, 2.76838605646272, 1.91433918622288, 2.94346103725076, 2.58147045606626, 2.15969114440678, 2.37993137929577, 1.29181456018103, 2.76838605646272, 2.37993137929577, 2.15969114440678, 2.94346103725076, 1.63270468610957, 2.15969114440678, 0.82724622097655, 1.63270468610957, 0, 1.63270468610957, 0, 1.91433918622288, 0.82724622097655, 2.15969114440678, 1.63270468610957, 1.63270468610957],
      "fEYhigh" : [7.37726075879658, 7.97632992098288, 6.35444601200602, 6.88810053038505, 6.71575340007623, 6.71575340007623, 7.97632992098288, 6.62760123878468, 7.13755508118677, 6.80256676451212, 6.53804637266794, 6.71575340007623, 6.16432406860527, 6.06658917312032, 5.8652346956897, 5.8652346956897, 6.06658917312032, 5.76136640411342, 5.96693206711369, 5.4351961614818, 5.20371938988384, 5.65518197118255, 5.20371938988384, 6.06658917312032, 5.4351961614818, 5.76136640411342, 5.4351961614818, 5.08306556401624, 4.69757337260906, 4.55981905739127, 5.32100732238368, 5.32100732238368, 5.32100732238368, 5.32100732238368, 6.88810053038505, 5.65518197118255, 4.69757337260906, 4.41652052316603, 4.83038075568817, 4.26694976100939, 3.77028072043409, 5.32100732238368, 5.65518197118255, 6.71575340007623, 7.0555452840609, 6.2602438465527, 5.65518197118255, 4.69757337260906, 4.11020413766764, 4.69757337260906, 3.38247265214689, 3.77028072043409, 2.9181858328834, 3.77028072043409, 3.94514151986907, 4.26694976100939, 3.38247265214689, 3.94514151986907, 3.16275317226094, 4.11020413766764, 3.77028072043409, 3.38247265214689, 3.58364154598457, 2.63785962345524, 3.94514151986907, 3.58364154598457, 3.38247265214689, 4.11020413766764, 2.9181858328834, 3.38247265214689, 2.29952655911586, 2.9181858328834, 1.14787446444932, 2.9181858328834, 1.14787446444932, 3.16275317226094, 2.29952655911586, 3.38247265214689, 2.9181858328834, 2.9181858328834],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 55.9763299209829,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00499999999999999,
      "_nSigma" : 1,
      "_entries" : 1310,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "stud_rd_15_16_17_18_nomult_maxpt_CBLSCBRS_CBLSCBRS_Exp1_fom_tmva_pid35_run2_scl2_BDTG_2353",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 0,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 0,
  "fWindowWidth" : 0,
  "fWindowHeight" : 0,
  "fCw" : 996,
  "fCh" : 772,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : true,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.22771084353572,
  "fY1" : -202.409638099979,
  "fX2" : 5.83012048298219,
  "fY2" : 1484.33735235014,
  "fXtoAbsPixelk" : -8643.2879374663,
  "fXtoPixelk" : -8643.2879374663,
  "fXtoPixel" : 1653.35999755114,
  "fYtoAbsPixelk" : 679.360050345111,
  "fYtoPixelk" : 679.360050345111,
  "fYtoPixel" : -0.457685713607818,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 996,
  "fVtoAbsPixelk" : 772.00005,
  "fVtoPixelk" : 772,
  "fVtoPixel" : -772,
  "fAbsPixeltoXk" : 5.22771084353572,
  "fPixeltoXk" : 5.22771084353572,
  "fPixeltoX" : 6.0482895526754e-4,
  "fAbsPixeltoYk" : 1484.33735235014,
  "fPixeltoYk" : -202.409638099979,
  "fPixeltoY" : -2.18490542804419,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.8,
  "fUymax" : 1400,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.8,
      "fY2" : 1400,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_25a7da380",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 5.3,
        "fXmax" : 5.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1400,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1340.29051394692, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[pp_Conc]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 106,
      "fX" : [5.295, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.605, 5.61, 5.615, 5.62, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 212.717096493152, 212.717096493152, 212.798379951486, 212.877756766131, 212.954305039246, 213.027102872988, 213.095228369515, 213.157759630986, 213.213774759559, 213.262351857391, 213.302569026642, 213.333504369468, 213.354235988028, 213.36384198448, 213.361400460982, 213.345989519693, 213.31668726277, 213.272571792372, 213.212721210656, 213.136213619781, 213.042127121904, 212.929539819185, 212.79752981378, 212.645175207848, 212.471554103547, 212.275744603036, 212.056824808472, 211.813872822013, 211.545966745818, 211.252184682044, 210.93160473285, 210.583305000393, 210.206363586832, 209.799858594326, 209.362868125031, 208.894470281106, 208.39374316471, 207.859764878, 207.291613523134, 206.68836720227, 206.049104017568, 205.372902071183, 204.658839465276, 203.905994302003, 203.113444683524, 202.280268711995, 201.405544489575, 200.488350118422, 199.527763700695, 198.522863338551, 197.472727134149, 196.376433189646, 195.233059607201, 194.041684488971, 192.801385937116, 191.511242053792, 190.170330941158, 188.777730701372, 187.332519436592, 185.833775248977, 184.280576240684, 182.672000513872, 181.007126170698, 179.28503131332, 177.504794043897, 175.665492464587, 173.766204677548, 171.806008784938, 169.783982888915, 167.699205091638, 165.550753495263, 163.33770620195, 161.059141313856, 158.71413693314, 156.301771161959, 153.821122102472, 151.271267856837, 148.651286527212, 145.960256215755, 143.197255024624, 140.361361055976, 137.451652411971, 134.467207194767, 131.407103506521, 128.270419449392, 125.056233125537, 121.763622637115, 118.391666086283, 114.939441575201, 111.406027206025, 107.790501080914, 104.091941302027, 100.309425971521, 96.4420331915542, 92.488841064285, 88.4489276918712, 84.321371176471, 80.1052496202426, 75.7996411253431, 71.4036237939323, 66.9162757281674, 62.3366750302066, 62.3366750302066, 62.3366750302066, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[pp_Conc]1",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 5.244,
          "fXmax" : 5.856,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 234.700226182928,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 234.700226182928,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "_ymin" : 0,
      "_ymax" : 213.36384198448,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[gauss_Gauss_3]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "fLineColor" : 880,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 3254,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 264,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.395625, 5.39625, 5.396875, 5.3975, 5.398125, 5.39875, 5.399375, 5.4, 5.400625, 5.40125, 5.401875, 5.4025, 5.403125, 5.40375, 5.404375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.425625, 5.42625, 5.426875, 5.4275, 5.428125, 5.42875, 5.429375, 5.43, 5.430625, 5.43125, 5.431875, 5.4325, 5.433125, 5.43375, 5.434375, 5.435, 5.435625, 5.43625, 5.436875, 5.4375, 5.438125, 5.43875, 5.439375, 5.44, 5.440625, 5.44125, 5.441875, 5.4425, 5.443125, 5.44375, 5.444375, 5.445, 5.445625, 5.44625, 5.446875, 5.4475, 5.448125, 5.44875, 5.449375, 5.45, 5.450625, 5.45125, 5.451875, 5.4525, 5.453125, 5.45375, 5.454375, 5.455, 5.455625, 5.45625, 5.456875, 5.4575, 5.458125, 5.45875, 5.459375, 5.46, 5.460625, 5.46125, 5.461875, 5.4625, 5.463125, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48125, 5.4825, 5.48375, 5.484375, 5.485, 5.485625, 5.48625, 5.486875, 5.4875, 5.488125, 5.48875, 5.489375, 5.49, 5.490625, 5.49125, 5.491875, 5.4925, 5.493125, 5.49375, 5.494375, 5.495, 5.495625, 5.49625, 5.496875, 5.4975, 5.498125, 5.49875, 5.499375, 5.5, 5.500625, 5.50125, 5.5025, 5.50375, 5.505, 5.50625, 5.5075, 5.50875, 5.51, 5.51125, 5.5125, 5.51375, 5.515, 5.51625, 5.5175, 5.51875, 5.52, 5.52125, 5.5225, 5.52375, 5.525, 5.5275, 5.53, 5.5325, 5.535, 5.5375, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.605, 5.61, 5.615, 5.62, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 9.66699010436271e-5, 2.49565498059405e-4, 6.23047121940241e-4, 0.00150418177463222, 0.00351174383719409, 0.00792845223759502, 0.0173100004126932, 0.0365467549151046, 0.0746180064736217, 0.147326727418552, 0.281295328885654, 0.38383463837836, 0.519381621133008, 0.696930964654497, 0.927371432446835, 1.22370979350422, 1.40128374948669, 1.60126764265629, 1.82596295539938, 2.07783084742693, 2.35949254220265, 2.673727979925, 3.02347251625758, 3.41181144633418, 3.84197213788142, 4.31731356603589, 4.84131305598446, 5.41755005830874, 6.04968680611805, 6.74144573292816, 7.49658356588986, 8.31886205033932, 9.21201530863603, 10.179713888552, 11.2255256136273, 12.3528734093795, 12.9481423656725, 13.5649903442228, 14.2037840294489, 14.8648721915508, 15.548584095633, 16.2552278886113, 16.9850889680416, 17.7384283372735, 18.5154809516042, 19.3164540603318, 20.1415255498377, 20.9908422930778, 21.8645185110461, 22.762634151972, 23.6852332941992, 24.6323225788591, 25.6038696785789, 26.599801808578, 27.6200042866397, 28.6643191484864, 29.7325438251288, 30.8244298888282, 31.9396818742623, 33.0779561814542, 34.2388600670041, 35.4219507300189, 36.6267344990438, 37.8526661261454, 40.3655306423041, 42.9551312526469, 45.6152045974099, 48.3386365347068, 51.1174708357917, 53.9429274770501, 56.8054308648847, 59.6946481998441, 65.5084090183617, 68.4089883569953, 71.28849997245, 74.133751416157, 76.9312290466711, 79.6672005210737, 82.327823592328, 83.6255516797835, 84.8992600603404, 86.1472389275151, 87.3677936054842, 88.5592483462768, 89.719950131866, 90.8482724691857, 91.9426191660103, 93.0014280754911, 94.0231747971181, 95.0063763218965, 95.9495946095862, 96.8514400859584, 97.7105750481783, 98.5257169666789, 99.2956416721218, 100.019186416363, 100.695252796741, 101.322809533387, 101.900895089726, 102.42862012687, 102.90516978312, 103.329805770405, 103.70186828011, 104.020777691415, 104.28603607593, 104.497228493189, 104.654024072262, 104.756176875552, 104.803526541613, 104.795998704644, 104.733605189112, 104.616443978801, 104.444698960402, 104.218639442572, 103.938619452232, 103.605076810674, 103.218531992854, 102.779586774029, 102.288922668666, 101.74729916729, 101.155551777652, 100.514589877297, 99.8253943852518, 99.0890152611684, 98.3065688408561, 97.4792350176636, 96.6082542796552, 95.6949246129951, 94.7405982823548, 93.7466784995041, 92.7146159915486, 91.6459054805424, 90.5420820864193, 89.4047176652935, 88.2354170953205, 87.0358145223608, 85.8075695776367, 84.5523635795644, 83.2718957318397, 81.9678793296547, 80.6420379857684, 77.9318040986637, 75.1550482535749, 72.3255555448841, 69.4569311711544, 66.5624955305824, 60.7474683390592, 57.8512524538337, 54.977823209805, 52.137776682482, 49.3409681861338, 46.5964702067514, 43.9125405148478, 41.2966003016351, 38.7552220481536, 36.2941267150053, 35.095241409353, 33.9181897321805, 32.7634513259574, 31.6314551752196, 30.5225804479545, 29.4371574362762, 28.3754685900699, 27.3377496371327, 26.3241907832919, 25.3349379859324, 24.3700942942942, 23.4297212499497, 22.5138403408952, 21.6224345027128, 20.7554496603754, 19.9127963043715, 19.0943510949163, 18.2999584881991, 17.5294323787801, 16.782557752399, 16.0590923436934, 15.3587682935317, 14.6812938008655, 14.026354764273, 13.3936164086066, 12.7827248923923, 12.1933088919124, 11.6249811581635, 10.5499709922177, 9.55433502367741, 8.6345529777124, 7.78698689107646, 7.00792138250016, 6.29360078083981, 5.64026297671348, 5.0441699221689, 4.50163475703185, 4.00904558954527, 3.5628860023473, 3.15975239255995, 2.79636828673254, 2.46959579761912, 2.17644441046936, 1.9140773019213, 1.67981540501556, 1.47113943972129, 1.28569013008988, 0.975824751920002, 0.734459951112112, 0.548182514492676, 0.405735499404291, 0.297797882968509, 0.216750932341711, 0.111975244554283, 0.0559404742155794, 0.0270254756484718, 0.0126259372784447, 0.00570422946307457, 0.0024921456820105, 0.0010529141041352, 4.30185273445147e-4, 1.69965671162457e-4, 6.4939653446612e-5, 2.39939527017663e-5, 8.57307669188758e-6, 2.96220218411588e-6, 9.89773371383372e-7, 3.19815797200879e-7, 9.99325884684034e-8, 3.01965578761353e-8, 8.82370179894991e-9, 2.49337317813089e-9, 6.81344607164942e-10, 1.80048472380496e-10, 4.60103077042483e-11, 1.13700902815193e-11, 2.71716346949597e-12, 6.2792922994051e-13, 1.40329413833554e-13, 3.0327024427934e-14, 6.33802531753256e-15, 1.28091767056845e-15, 2.50340746393203e-16, 4.73134859708841e-17, 8.64731800382702e-18, 1.5283435629869e-18, 2.61218320338069e-19, 4.31747022931426e-20, 6.90077947849589e-21, 1.06662074372846e-21, 1.59428140455244e-22, 2.30442731387286e-23, 3.22109939618254e-24, 4.35399892312306e-25, 5.69135383494931e-26, 7.19425678323509e-27, 8.79426122425198e-28, 1.03957509632842e-28, 1.18838032026747e-29, 1.31370578969586e-30, 1.40437747535633e-31, 1.45181966689779e-32, 1.45139149500424e-33, 1.40313530116492e-34, 1.31176973584219e-35, 1.31176973584219e-35, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[gauss_Gauss_3]2",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 266,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 264,
          "fXmin" : 5.25,
          "fXmax" : 5.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 115.283879195775,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 115.283879195775,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "_ymin" : 0,
      "_ymax" : 104.803526541613,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[s1]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 311,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.5925, 5.59375, 5.595, 5.59625, 5.5975, 5.598125, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.601875, 5.6021875, 5.6025, 5.6028125, 5.603125, 5.6034375, 5.60375, 5.6040625, 5.604375, 5.6046875, 5.605, 5.6053125, 5.605625, 5.6059375, 5.60625, 5.6065625, 5.606875, 5.6071875, 5.6075, 5.6078125, 5.608125, 5.6084375, 5.60875, 5.6090625, 5.609375, 5.6096875, 5.60984375, 5.61, 5.61015625, 5.6103125, 5.61046875, 5.610625, 5.61078125, 5.6109375, 5.61109375, 5.61125, 5.61140625, 5.611484375, 5.6115625, 5.61171875, 5.611875, 5.61203125, 5.6121875, 5.61234375, 5.6125, 5.61265625, 5.6128125, 5.61296875, 5.613125, 5.61328125, 5.6134375, 5.61359375, 5.61375, 5.61390625, 5.6140625, 5.61421875, 5.614375, 5.6146875, 5.615, 5.615625, 5.6159375, 5.61609375, 5.61625, 5.61640625, 5.6165625, 5.61671875, 5.616875, 5.61703125, 5.6171875, 5.61734375, 5.6175, 5.61765625, 5.6178125, 5.617890625, 5.61796875, 5.618046875, 5.618125, 5.618203125, 5.61828125, 5.618359375, 5.6184375, 5.618515625, 5.61859375, 5.618671875, 5.61875, 5.618828125, 5.61890625, 5.618984375, 5.6190625, 5.619140625, 5.61921875, 5.619296875, 5.619375, 5.619453125, 5.61953125, 5.619609375, 5.6196875, 5.619765625, 5.61984375, 5.619921875, 5.62, 5.620078125, 5.62015625, 5.620234375, 5.6203125, 5.620390625, 5.62046875, 5.620546875, 5.620625, 5.620703125, 5.62078125, 5.620859375, 5.6209375, 5.621015625, 5.62109375, 5.621171875, 5.62125, 5.621328125, 5.62140625, 5.621484375, 5.6215625, 5.621640625, 5.62171875, 5.621875, 5.62203125, 5.6221875, 5.62234375, 5.6225, 5.62265625, 5.6228125, 5.62296875, 5.623125, 5.62328125, 5.6234375, 5.62375, 5.624375, 5.6246875, 5.625, 5.62515625, 5.6253125, 5.62546875, 5.625625, 5.62578125, 5.6259375, 5.62609375, 5.62625, 5.62640625, 5.6265625, 5.62671875, 5.626875, 5.62703125, 5.6271875, 5.62734375, 5.6275, 5.62765625, 5.6278125, 5.62796875, 5.628125, 5.62828125, 5.6284375, 5.62859375, 5.62875, 5.62890625, 5.6290625, 5.62921875, 5.629375, 5.62953125, 5.6296875, 5.62984375, 5.63, 5.63015625, 5.6303125, 5.63046875, 5.630625, 5.63078125, 5.6309375, 5.63109375, 5.63125, 5.6315625, 5.631875, 5.6321875, 5.6325, 5.63265625, 5.6328125, 5.633125, 5.6334375, 5.63375, 5.6340625, 5.634375, 5.6346875, 5.635, 5.6353125, 5.635625, 5.63625, 5.636875, 5.6375, 5.638125, 5.63875, 5.639375, 5.64, 5.64125, 5.6425, 5.64375, 5.645, 5.64625, 5.6475, 5.65, 5.6525, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 0.561636821880464, 0.570827468870905, 0.580322348116055, 0.590136793304597, 0.600287185252461, 0.610791042790536, 0.621667123282618, 0.632935533985169, 0.64461785563773, 0.656737279879998, 0.669318762333999, 0.682389193474556, 0.695977589746502, 0.710115307783196, 0.724836285050162, 0.740177310795622, 0.756178331855148, 0.772882798654346, 0.790338057710631, 0.808595798089534, 0.827712560668876, 0.847750320763888, 0.86877715674218, 0.890868019804242, 0.914105623244376, 0.938581473396212, 0.964397069310354, 0.991665304276802, 1.02051210994381, 1.05107839346494, 1.08352233045149, 1.11802209236003, 1.15477910744579, 1.19402198112947, 1.23601123672263, 1.28104508396225, 1.32946648499139, 1.38167187139308, 1.43812198045956, 1.49935543697227, 1.56600592755473, 1.63882412702902, 1.71870598440222, 1.80672962907221, 1.90420412506146, 2.01273476007497, 2.13431180132722, 2.27143318196201, 2.42727727544001, 2.60595134749373, 2.81285738802159, 3.05524552382913, 3.34307766149022, 3.69042506885386, 4.11782907351409, 4.6564999900521, 5.35631936879404, 6.30416998144366, 7.70873269499729, 8.81076655581606, 9.58938071059408, 10.6359599111293, 12.1017528636201, 14.2163526914188, 15.6168205728584, 17.3150483053129, 19.3740838234915, 21.8668780515571, 24.8767801946916, 28.497769714451, 32.8343590826756, 35.3064342025917, 38.0011134317509, 40.9341416076972, 44.1217579652345, 47.5806472292378, 51.3278865895189, 55.380890187437, 59.757353358138, 64.4751996450768, 69.5525345845588, 75.0076115189337, 80.8588163400655, 87.1246802377324, 93.8239324499361, 100.975609010415, 108.599239056786, 116.715138161951, 125.344849572047, 134.511791072335, 144.24219054512, 154.566432266854, 165.520997376369, 177.151281104567, 189.515734100955, 202.692057630387, 209.61645156725, 216.786684086689, 224.222983376053, 231.949702128043, 239.996387125353, 248.399183917493, 257.202705368053, 266.462552756318, 276.248771304553, 286.650670367517, 297.783680913476, 303.669932993368, 309.799330554882, 322.550536130165, 335.739371108662, 349.369399138426, 363.442974170008, 377.960937054373, 392.922485332145, 408.32504481237, 424.164144250723, 440.433294501134, 457.123873567927, 474.225019026578, 491.723529304646, 509.603775323329, 527.847623990761, 546.434375010407, 565.340712420717, 584.540672215101, 604.005627304051, 643.602739863475, 683.850398074619, 764.972419687747, 805.095895898636, 824.869342514958, 844.378551447825, 863.568201124301, 882.382258104649, 900.764260621994, 918.657614815942, 936.005901503658, 952.75319115474, 968.844364583362, 984.225436742219, 998.843880901212, 1012.64895042138, 1019.23117616213, 1025.59199529301, 1031.72570477636, 1037.62677059766, 1043.28983676542, 1048.70973407686, 1053.88148862808, 1058.80033004829, 1063.4616994391, 1067.86125699924, 1071.99488931665, 1075.85871631003, 1079.44909780306, 1082.76263971515, 1085.79619985362, 1088.54689329287, 1091.01209732746, 1093.18945598666, 1095.07688409931, 1096.67257089891, 1097.97498315989, 1098.98286785723, 1099.69525434281, 1100.11145603297, 1100.23107160313, 1100.05398568639, 1099.5803690744, 1098.81067841999, 1097.74565544232, 1096.38632563652, 1094.73399649101, 1092.79025521714, 1090.55696599663, 1088.03626675385, 1085.23056546097, 1082.1425359851, 1078.7751134879, 1075.13148938903, 1071.21510590582, 1067.02965018277, 1062.57904802534, 1057.86745725324, 1052.89926068965, 1047.67905880329, 1042.21166202133, 1036.50208273144, 1030.55552699248, 1024.37738597329, 1017.97322714014, 1011.34878521355, 997.462771529151, 982.768211643632, 967.316038558982, 951.158934385888, 934.351008213745, 916.947471848075, 899.004316199577, 880.577991033211, 861.725090681433, 842.502048194415, 822.964840244248, 783.167874374244, 702.153505908365, 661.715277907729, 621.787051561772, 602.109582206722, 582.66896758639, 563.496237499668, 544.619760947135, 526.06524451144, 507.855749127319, 490.011724075844, 472.55105693171, 455.48913810764, 438.838938573381, 422.611099282964, 406.814030817852, 391.454021744815, 376.535354198722, 362.060425226065, 348.029872466225, 334.44270280194, 321.296422676685, 308.587168853057, 296.309838471048, 284.458217357145, 273.025105630979, 262.002439757595, 251.381410295591, 241.152574693336, 231.305964588404, 221.831187164949, 212.717520220643, 203.954000687482, 195.529506438552, 187.432831294933, 179.652753222763, 172.178095780024, 164.997782934315, 158.100887428778, 151.47667292137, 145.114630163108, 139.004507515541, 133.136336134763, 127.500450170202, 116.888475263949, 107.097804531475, 98.0630955463612, 89.7364737891353, 85.9152301685802, 82.3423950241489, 75.8638705059843, 70.1615737460705, 65.119606592717, 60.6412778362902, 56.6457236876947, 53.0651723611947, 49.8427106321262, 46.9304481638273, 44.2880015881467, 39.6812360566103, 35.806813900585, 32.5080940772157, 29.6696049366855, 27.2048058957686, 25.0476866540839, 23.1470004491402, 19.9611296403247, 17.4087897209355, 15.3298018857005, 13.6123636522328, 12.1761724733582, 10.9622245311962, 9.03484307352017, 7.58672717485116, 6.46949254633475, 4.8804680507082, 3.82446800181782, 3.08507878371616, 2.54607216146091, 2.14032744688043, 1.82680293342136, 1.57921551925607, 1.38007796464874, 1.2173755245572, 1.0826241745942, 0.96968976469417, 0.874044797984772, 0.792286464756534, 0.721815796001498, 0.660619064545736, 0.607115739949912, 0.560050756206416, 0.518416890497684, 0.481397982655383, 0.448326822088891, 0.418653516108285, 0.391921453618202, 0.367748843972218, 0.345814396906685, 0.325846112293955, 0.307612429184469, 0.290915181797791, 0.275583951736173, 0.261471508023999, 0.261471508023999, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[s1]3",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 313,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 311,
          "fXmin" : 5.25,
          "fXmax" : 5.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1210.25417876344,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1210.25417876344,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "_ymin" : 0,
      "_ymax" : 1100.23107160313,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[s2]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 288,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.5325, 5.535, 5.5375, 5.54, 5.54125, 5.5425, 5.54375, 5.545, 5.545625, 5.54625, 5.546875, 5.5475, 5.548125, 5.54875, 5.549375, 5.55, 5.550625, 5.5509375, 5.55125, 5.5515625, 5.551875, 5.5521875, 5.5525, 5.5528125, 5.553125, 5.5534375, 5.55375, 5.5540625, 5.554375, 5.5546875, 5.555, 5.5553125, 5.555625, 5.5559375, 5.55625, 5.5565625, 5.556875, 5.5571875, 5.5575, 5.5578125, 5.558125, 5.5584375, 5.55875, 5.5590625, 5.559375, 5.5596875, 5.56, 5.5603125, 5.560625, 5.5609375, 5.56125, 5.5615625, 5.561875, 5.5621875, 5.5625, 5.5628125, 5.563125, 5.5634375, 5.56375, 5.5640625, 5.564375, 5.565, 5.56625, 5.566875, 5.5671875, 5.5675, 5.5678125, 5.568125, 5.5684375, 5.56859375, 5.56875, 5.56890625, 5.5690625, 5.56921875, 5.569375, 5.56953125, 5.5696875, 5.56984375, 5.57, 5.57015625, 5.5703125, 5.57046875, 5.570625, 5.57078125, 5.5709375, 5.57109375, 5.57125, 5.57140625, 5.5715625, 5.57171875, 5.571875, 5.57203125, 5.5721875, 5.57234375, 5.5725, 5.57265625, 5.5728125, 5.57296875, 5.573125, 5.57328125, 5.5734375, 5.57359375, 5.57375, 5.57390625, 5.5740625, 5.57421875, 5.574375, 5.57453125, 5.5746875, 5.57484375, 5.575, 5.57515625, 5.5753125, 5.57546875, 5.575625, 5.57578125, 5.5759375, 5.57609375, 5.57625, 5.57640625, 5.5765625, 5.57671875, 5.576875, 5.57703125, 5.5771875, 5.57734375, 5.5775, 5.57765625, 5.5778125, 5.57796875, 5.578125, 5.5784375, 5.57875, 5.5790625, 5.579375, 5.5796875, 5.58, 5.5803125, 5.580625, 5.58125, 5.581875, 5.5825, 5.5828125, 5.583125, 5.5834375, 5.58375, 5.5840625, 5.584375, 5.5846875, 5.585, 5.5853125, 5.585625, 5.5859375, 5.58625, 5.5865625, 5.586875, 5.5871875, 5.5875, 5.5878125, 5.588125, 5.5884375, 5.58875, 5.5890625, 5.589375, 5.5896875, 5.59, 5.5903125, 5.59046875, 5.590625, 5.59078125, 5.5909375, 5.59125, 5.5915625, 5.591875, 5.5921875, 5.5925, 5.5928125, 5.593125, 5.5934375, 5.59375, 5.5940625, 5.594375, 5.5946875, 5.595, 5.595625, 5.59625, 5.596875, 5.5975, 5.598125, 5.59875, 5.599375, 5.6, 5.60125, 5.6025, 5.60375, 5.605, 5.60625, 5.6075, 5.61, 5.6125, 5.615, 5.62, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 0.0202448961223492, 0.0214925591051464, 0.0228401771781375, 0.0242976710694109, 0.0258761428439413, 0.0275880408523475, 0.0294473512275068, 0.0314698207892179, 0.0336732172185683, 0.0360776335954254, 0.0387058459131781, 0.0415837340696784, 0.0447407791789328, 0.0482106529794633, 0.0520319187947515, 0.0562488681408781, 0.0609125229546912, 0.0660818409002344, 0.0718251707897654, 0.0782220174807157, 0.0853651915582546, 0.0933634398716536, 0.10234468017908, 0.112459998990796, 0.123888619257304, 0.13684410811136, 0.151582180465875, 0.16841057044141, 0.187701601587802, 0.209908306375977, 0.235585251334319, 0.265415654703244, 0.300246995700974, 0.341138194871683, 0.389422726070105, 0.446793908543951, 0.515421447694474, 0.598112567425201, 0.698537657545275, 0.821550663295332, 0.973650874631356, 1.1636594991255, 1.40372882693039, 1.7108774155921, 2.1093771482365, 2.63456788989567, 3.33942877224584, 3.784017551544, 4.31130645084311, 4.95098657713927, 5.76380709948081, 6.27284616689991, 6.88686322612552, 7.65068711968023, 8.63017671780848, 9.22898221374568, 9.91986854983467, 10.7205900857424, 11.6518381489742, 12.7375293535456, 14.005070347051, 15.4855827544323, 17.2140696106014, 19.229502407332, 20.3580860577034, 21.5748062253109, 22.885623354762, 24.2967195013041, 25.8144854547143, 27.4455050229202, 29.1965363267831, 31.0744899736442, 33.0864039967185, 35.2394154700632, 37.5407287348601, 39.9975802021435, 42.6171997295545, 45.4067686053099, 48.3733742111913, 51.5239614774382, 54.8652812859932, 58.4038360240397, 62.1458225367546, 66.0970727764279, 70.2629924935683, 74.6484983640956, 79.2579539946403, 84.0951052941647, 89.1630157442816, 94.4640021421116, 99.999571426991, 105.770359235548, 111.776070857971, 118.015425290331, 124.486103093428, 131.184698777359, 138.106678431441, 145.246343311535, 152.596800080884, 160.149938375115, 167.896416327732, 175.825654649114, 183.925839799097, 192.1839367315, 200.585711619118, 209.115764889067, 217.757574812598, 226.493551801381, 244.172710371532, 279.785974672054, 297.369481746546, 306.024143166831, 314.503096013141, 322.751869530856, 330.740326056068, 338.438697012233, 342.16994368117, 345.817765979262, 349.378628232613, 352.849052156808, 356.225622498962, 359.504992622872, 362.683890024427, 365.759121764757, 368.727579808416, 371.586246254044, 374.332198445347, 376.962613950213, 379.474775396082, 381.866075149995, 384.134019832028, 386.276234651156, 388.290467553002, 390.17459316932, 391.92661655945, 393.544676734626, 395.027049956329, 396.372152800469, 397.57854497983, 398.644931917691, 399.570167066173, 400.353253963498, 400.993348024987, 401.489758063278, 401.841947533928, 402.049535503258, 402.112297335987, 402.030165100921, 401.803227693662, 401.431730676026, 400.916075832594, 400.256820445488, 399.454676289244, 398.510508348285, 397.425333260271, 396.200317489221, 394.83677523304, 393.336166070675, 391.700092354871, 389.930296356972, 388.028657170939, 385.997187384333, 383.838029524479, 381.55345228862, 379.145846567363, 376.617721271184, 373.971698970201, 371.210511357821, 368.336994549271, 365.354084226303, 362.264810639818, 359.072293482152, 355.779736641238, 352.390422849095, 348.907708236952, 345.335016809733, 341.675834852581, 337.933705282153, 330.215023949037, 322.208231868081, 313.943127985641, 305.449868149968, 296.758784177711, 287.900206467785, 278.904291581155, 269.800856116213, 251.388047061725, 232.887709755193, 214.511165164295, 205.430456885641, 196.451526572884, 187.59520577117, 178.880879855362, 170.326444346138, 161.948273729248, 153.761202455867, 145.778517697471, 138.011963333803, 130.47175456782, 123.166602488702, 116.103747842226, 109.289003217473, 102.726802820649, 96.4202589798633, 90.3712245086302, 84.58036005105, 79.0472055366063, 73.7702548867423, 68.7470331387206, 63.9741751831835, 59.447505349488, 55.1621171169311, 51.112452278795, 47.2963211114281, 45.5104069317436, 43.8177856579309, 42.2121250710682, 40.6876389061174, 37.8614390412295, 35.3018113740434, 32.9771039990347, 30.8603353044287, 28.9283631975454, 27.1612242773544, 25.5416043632619, 24.0544113447422, 22.686428316391, 21.4260301399228, 20.2629504375053, 19.1880889274558, 18.193351217905, 16.4161167459749, 14.882023080838, 13.551275873664, 12.3914307924664, 11.3758518408522, 10.4825471837192, 9.69327484615272, 8.99284493213378, 7.809811188937, 6.85454745244173, 6.0711331499493, 5.41951204707375, 4.87065082017728, 4.40321757547672, 3.65282104519091, 3.08098668627889, 2.63446108431173, 1.99098515541846, 1.55814138424894, 1.25296622552397, 1.02970075264453, 0.861408238865843, 0.731388598602118, 0.628839110724007, 0.546519598406503, 0.479429396506339, 0.424024218293111, 0.377734982457451, 0.338662472479379, 0.305378030167553, 0.276790183863815, 0.252053403363291, 0.230504428174137, 0.211617038448186, 0.194969404660236, 0.180220169768102, 0.167090692197655, 0.155351699899414, 0.144813145732286, 0.13531641537907, 0.126728284108559, 0.118936187596552, 0.111844489986232, 0.105371515807563, 0.0994471720879871, 0.0940110301900048, 0.0890107684916714, 0.0844009003336022, 0.080141729014094, 0.0761984846516723, 0.072540607606056, 0.0691411506799758, 0.0659762781116993, 0.0630248438458196, 0.0630248438458196, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]_Comp[s2]4",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 290,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 288,
          "fXmin" : 5.25,
          "fXmax" : 5.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 442.323527069586,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 442.323527069586,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "_ymin" : 0,
      "_ymax" : 402.112297335987,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]",
      "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 170,
      "fX" : [5.295, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.5475, 5.55, 5.5525, 5.555, 5.55625, 5.5575, 5.55875, 5.56, 5.56125, 5.5625, 5.565, 5.5675, 5.56875, 5.57, 5.57125, 5.5725, 5.57375, 5.575, 5.57625, 5.5775, 5.57875, 5.58, 5.5825, 5.58375, 5.585, 5.58625, 5.5875, 5.58875, 5.59, 5.59125, 5.5925, 5.595, 5.5975, 5.6, 5.60125, 5.6025, 5.60375, 5.605, 5.60625, 5.6075, 5.60875, 5.609375, 5.61, 5.610625, 5.61125, 5.611875, 5.6125, 5.613125, 5.61375, 5.614375, 5.615, 5.61625, 5.616875, 5.6175, 5.618125, 5.61875, 5.619375, 5.62, 5.620625, 5.62125, 5.621875, 5.6225, 5.623125, 5.62375, 5.625, 5.625625, 5.62625, 5.626875, 5.6275, 5.628125, 5.62875, 5.629375, 5.63, 5.630625, 5.63125, 5.631875, 5.6325, 5.633125, 5.63375, 5.635, 5.63625, 5.6375, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 213.299074881056, 213.299074881056, 213.39094954496, 213.481542338548, 213.570243685395, 213.656777944922, 213.741535905396, 213.826184105909, 213.914726869248, 214.015260936721, 214.142710667536, 214.3228243066, 214.597590536705, 215.031931785852, 215.720994064401, 216.796585703463, 218.430427007743, 220.83110838011, 224.231399738762, 228.863249039832, 234.919787230552, 242.506936719898, 251.591309700561, 261.954933579476, 273.169530322186, 284.602238817988, 295.460073982307, 304.872471237799, 312.001684292658, 316.162266673685, 316.926196621802, 314.191335250845, 308.198055613551, 299.490301792793, 288.829832399696, 277.082399774481, 265.099405367021, 253.617193325533, 243.189587694133, 234.159964826208, 226.669968606034, 220.695283765762, 216.095876069143, 212.668692090049, 210.193937730535, 208.470294395762, 207.338537269636, 206.696550643108, 206.516238832905, 206.930698645814, 208.820830444006, 211.367196814376, 216.459300662485, 226.224309503815, 243.722099211988, 256.488479105957, 272.50319741919, 292.08957845577, 315.412813378071, 342.416626604864, 372.770101990409, 440.670225606964, 510.56197183355, 541.661346698684, 567.217809527031, 585.597940241669, 595.572781572357, 596.452513159196, 588.164049915989, 571.259434935137, 546.853705596179, 516.501986938037, 482.034686723224, 408.364482358348, 372.61649525832, 339.415377081178, 309.664711724626, 283.88472597068, 262.249937420041, 244.655025162423, 231.515890895483, 222.803209608648, 213.109911363671, 210.091065972126, 213.531732070639, 218.568683431959, 226.70232423266, 238.827696783318, 255.979175764532, 279.276588420534, 309.901357791894, 349.243266032126, 372.840204297436, 399.724537434973, 430.960515153373, 468.844611518896, 517.574198235639, 574.405710682139, 638.262325485343, 708.647516507803, 784.472621001163, 863.989653522644, 1023.87604219468, 1097.8402936794, 1163.09688470729, 1216.19025683531, 1254.11722454964, 1274.62882311201, 1276.46715613992, 1259.50149954075, 1224.74256470667, 1174.23268822415, 1110.82903036643, 1037.91275216896, 959.06656010998, 797.111397653766, 719.658495479023, 647.305067878905, 581.28410262628, 522.216692991532, 470.214005356777, 425.003436842639, 386.057840794765, 352.711728242049, 324.254593461304, 299.997542220109, 279.314232932794, 261.672345882933, 247.51923951448, 236.494474757183, 220.65639427618, 209.933201456651, 202.197492052793, 191.707613780325, 179.894505746278, 173.00138838624, 168.075153458609, 164.074034380357, 160.550263382071, 157.283935868646, 154.156002490777, 151.09699200426, 148.06384933304, 145.028523947243, 141.971943448799, 138.880644974977, 135.744800774021, 132.557013440983, 129.311554939574, 126.003871290193, 122.630251578848, 119.187601566208, 115.673285599259, 112.085014149828, 108.420762461398, 104.67871080049, 100.857199965698, 96.9546977378525, 92.9697732863948, 88.901077436177, 84.7473273023918, 80.5072942171882, 76.1797941621336, 71.7636801264101, 67.2578359580153, 62.6611713820765, 62.6611713820765, 62.6611713820765, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CBLSCBRS_CBLSCBRS_G_Conc3_Norm[mlb_PVMJC1]5",
        "fTitle" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 172,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 170,
          "fXmin" : 5.244,
          "fXmax" : 5.856,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1404.11387175392,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1404.11387175392,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CBLSCBRS_CBLSCBRS_G_Conc3)",
      "_ymin" : 0,
      "_ymax" : 1276.46715613992,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_nomc",
      "fTitle" : "Histogram of ds_nomc_plot__mlb_PVMJC1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 100,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775, 5.4825, 5.4875, 5.4925, 5.4975, 5.5025, 5.5075, 5.5125, 5.5175, 5.5225, 5.5275, 5.5325, 5.5375, 5.5425, 5.5475, 5.5525, 5.5575, 5.5625, 5.5675, 5.5725, 5.5775, 5.5825, 5.5875, 5.5925, 5.5975, 5.6025, 5.6075, 5.6125, 5.6175, 5.6225, 5.6275, 5.6325, 5.6375, 5.6425, 5.6475, 5.6525, 5.6575, 5.6625, 5.6675, 5.6725, 5.6775, 5.6825, 5.6875, 5.6925, 5.6975, 5.7025, 5.7075, 5.7125, 5.7175, 5.7225, 5.7275, 5.7325, 5.7375, 5.7425, 5.7475, 5.7525, 5.7575, 5.7625, 5.7675, 5.7725, 5.7775, 5.7825, 5.7875, 5.7925, 5.7975],
      "fY" : [233, 232, 219, 193, 191, 215, 225, 211, 210, 197, 212, 213, 208, 200, 240, 223, 214, 237, 217, 216, 257, 244, 296, 276, 275, 290, 322, 326, 326, 333, 300, 302, 275, 280, 243, 273, 263, 241, 218, 245, 220, 233, 222, 200, 211, 194, 217, 198, 209, 228, 217, 289, 386, 472, 581, 574, 409, 273, 237, 206, 275, 280, 598, 1150, 1086, 511, 285, 241, 194, 177, 186, 153, 174, 165, 133, 143, 167, 141, 142, 122, 131, 145, 101, 130, 106, 104, 115, 108, 111, 103, 115, 81, 100, 83, 96, 85, 74, 84, 78, 70],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_nomc3001",
        "fTitle" : "Histogram of ds_nomc_plot__mlb_PVMJC1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.25,
          "fXmax" : 5.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 55.4880902652536,
          "fXmax" : 1296.69152597784,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1296.69152597784,
        "fMinimum" : 55.4880902652536,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [14.7725243493012, 14.7397506541282, 14.3070928949608, 13.4014387744579, 13.3293166859393, 14.1714007511212, 14.5083310198036, 14.0344418537486, 14, 13.5445719051881, 14.0688022843335, 14.1030818665102, 13.9308696896618, 13.6509716980849, 15, 14.4415527974839, 14.1372811683044, 14.9029218007494, 14.2394029729837, 14.2054411698527, 15.5390149323455, 15.1284996080878, 16.7119144780585, 16.1207701385947, 16.0906600230371, 16.5367250374008, 17.4513230710162, 17.5623918681885, 17.5623918681885, 17.7551362635287, 16.8277234511635, 16.8853386507137, 16.0906600230371, 16.2406690427832, 15.0964739604822, 16.0302752548166, 15.7249807395879, 15.0322245670091, 14.2732867026942, 15.1604597633658, 14.3408220796558, 14.7725243493012, 14.4080515158756, 13.6509716980849, 14.0344418537486, 13.4373598647664, 14.2394029729837, 13.5801278403287, 13.9654761414894, 14.6079449297381, 14.2394029729837, 16.507351351695, 19.1532440070335, 21.2313138121007, 23.6091269024823, 23.4635139326435, 19.7299283241439, 16.0302752548166, 14.9029218007494, 13.8614066163451, 16.0906600230371, 16.2406690427832, 23.95914961727, 33.4153357642233, 32.458306995354, 22.11083810919, 16.3893457540545, 15.0322245670091, 13.4373598647664, 12.8135269556944, 13.1473440639562, 11.8794184031399, 12.7003787824441, 12.3549601321824, 11.0433963806152, 11.4687092035858, 12.4325171563776, 11.3848643240047, 11.4268604418766, 10.556672193748, 10.9564392373896, 11.551970793194, 9.56230589874906, 10.9127122105133, 9.80776406404415, 9.71028892833107, 10.2354552767919, 9.90432602334241, 10.0475115548645, 9.66120071645079, 10.2354552767919, 8.98138393604158, 9.98325482288658, 9.09204441411644, 9.78086674710336, 9.20137410458447, 8.58284357448568, 9.14687261164421, 8.81278816273145, 8.3465663719404],
      "fEYhigh" : [15.7725243493012, 15.7397506541282, 15.3070928949608, 14.4014387744579, 14.3293166859393, 15.1714007511212, 15.5083310198036, 15.0344418537486, 15, 14.5445719051881, 15.0688022843335, 15.1030818665102, 14.9308696896618, 14.6509716980849, 16, 15.4415527974839, 15.1372811683044, 15.9029218007494, 15.2394029729837, 15.2054411698527, 16.5390149323454, 16.1284996080878, 17.7119144780585, 17.1207701385947, 17.0906600230371, 17.5367250374008, 18.4513230710162, 18.5623918681885, 18.5623918681885, 18.7551362635287, 17.8277234511635, 17.8853386507137, 17.0906600230371, 17.2406690427832, 16.0964739604822, 17.0302752548166, 16.724980739588, 16.0322245670091, 15.2732867026942, 16.1604597633658, 15.3408220796558, 15.7725243493012, 15.4080515158756, 14.6509716980849, 15.0344418537486, 14.4373598647664, 15.2394029729837, 14.5801278403287, 14.9654761414894, 15.6079449297381, 15.2394029729837, 17.507351351695, 20.1532440070335, 22.2313138121007, 24.6091269024823, 24.4635139326435, 20.7299283241439, 17.0302752548166, 15.9029218007494, 14.8614066163451, 17.0906600230371, 17.2406690427832, 24.95914961727, 34.4153357642233, 33.458306995354, 23.11083810919, 17.3893457540545, 16.0322245670091, 14.4373598647664, 13.8135269556944, 14.1473440639562, 12.8794184031399, 13.7003787824441, 13.3549601321824, 12.0433963806152, 12.4687092035858, 13.4325171563776, 12.3848643240047, 12.4268604418766, 11.556672193748, 11.9564392373896, 12.551970793194, 10.5623058987491, 11.9127122105133, 10.8077640640442, 10.7102889283311, 11.2354552767919, 10.9043260233424, 11.0475115548645, 10.6612007164508, 11.2354552767919, 10.0370646922952, 11.0333609411497, 10.147049415507, 10.8320074139966, 10.2557273468233, 9.6411014957652, 10.2015488233739, 9.86953088054457, 9.40646758331697],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 1184.41533576422,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 24010,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "norm_rd_15_16_17_18_nomult_maxpt_CBLSCBRS_CBLSCBRS_G_Conc3_fom_tmva_pid36_run2_scl1_BDTG_2353_IndepSigmas_IndepMeans",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 0,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 0,
  "fWindowWidth" : 0,
  "fWindowHeight" : 0,
  "fCw" : 996,
  "fCh" : 772,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : true,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 4.27096385577859,
  "fY1" : -11.8072288981421,
  "fX2" : 5.59626506256082,
  "fY2" : 53.2530121620767,
  "fXtoAbsPixelk" : -3222.63630913249,
  "fXtoPixelk" : -3222.63630913249,
  "fXtoPixel" : 754.545453427868,
  "fYtoAbsPixelk" : 597.51856891133,
  "fYtoPixelk" : 597.51856891133,
  "fYtoPixel" : -11.2203703537514,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 730.00005,
  "fVtoPixelk" : 730,
  "fVtoPixel" : -730,
  "fAbsPixeltoXk" : 4.27096385577859,
  "fPixeltoXk" : 4.27096385577859,
  "fPixeltoX" : 0.00132530120678223,
  "fAbsPixeltoYk" : 53.2530121620767,
  "fPixeltoYk" : -11.8072288981421,
  "fPixeltoY" : -0.0891236178907106,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 4.43,
  "fUymin" : -4,
  "fUxmax" : 5.53,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 4.43,
      "fY1" : -4,
      "fX2" : 5.53,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "h_m12",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 13,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 11,
        "fXmin" : 4.43,
        "fXmax" : 5.53,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1310,
      "fTsumw" : 105.027769681499,
      "fTsumw2" : 186.282264809243,
      "fTsumwx" : 517.866872231303,
      "fTsumwx2" : 2560.37053117345,
      "fMaximum" : 50,
      "fMinimum" : -4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 9.41156369200836, 25.1929758829101, 21.8561717977859, 23.7944314257249, 22.4319324542416, 19.4250707256876, 28.5686147312443, 16.4508034956151, 15.5936997707403, 1.86870414342752, 1.68829668985685, 0.00459689911154509],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 5.78026683234861, 13.7816909753041, 9.23744661665476, 10.5056366428512, 10.7301345852274, 8.95921914077815, 19.6873392415864, 11.5933413983965, 12.5229330539545, 1.25885052370108, 0.97091067069608, -0.0678004359244473]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_cbede440",
      "fTitle" : "A RooPlot of \"``m12_PVMJC1''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 4.43,
        "fXmax" : 5.53,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 16.0684185041454,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 16.0684185041454, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "pspol_m12_PSPoly_new_Norm[m12_PVMJC1]",
      "fTitle" : "Projection of PhaseSpacePol(m12_PSPoly_new)",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 117,
      "fX" : [4.419, 4.419, 4.43, 4.441, 4.4465, 4.447875, 4.44925, 4.450625, 4.452, 4.453375, 4.45475, 4.4575, 4.46025, 4.463, 4.4685, 4.474, 4.485, 4.496, 4.507, 4.518, 4.529, 4.54, 4.551, 4.562, 4.573, 4.584, 4.595, 4.606, 4.617, 4.628, 4.639, 4.65, 4.661, 4.672, 4.683, 4.694, 4.705, 4.716, 4.727, 4.738, 4.749, 4.76, 4.771, 4.782, 4.793, 4.804, 4.815, 4.826, 4.837, 4.848, 4.859, 4.87, 4.881, 4.892, 4.903, 4.914, 4.925, 4.936, 4.947, 4.958, 4.969, 4.98, 4.991, 5.002, 5.013, 5.024, 5.035, 5.046, 5.057, 5.068, 5.079, 5.09, 5.101, 5.112, 5.123, 5.134, 5.145, 5.156, 5.167, 5.178, 5.189, 5.2, 5.211, 5.222, 5.233, 5.244, 5.255, 5.266, 5.277, 5.288, 5.299, 5.31, 5.321, 5.332, 5.343, 5.354, 5.365, 5.376, 5.387, 5.398, 5.409, 5.42, 5.431, 5.442, 5.453, 5.464, 5.475, 5.47775, 5.4805, 5.486, 5.497, 5.508, 5.519, 5.53, 5.53, 5.541, 5.541],
      "fY" : [0, 0, 0, 0, 0, 0, 0.367019991920443, 0.860157036361197, 1.16231976745037, 1.40286874498026, 1.60966693650769, 1.9633751357155, 2.2677304951212, 2.54059177875876, 3.02540106357868, 3.45749579407342, 4.22900651465023, 4.92783961656887, 5.5840363938559, 6.21223218498615, 6.81970075499316, 7.40966714698916, 7.98299065629741, 8.53914783059566, 9.07685880731932, 9.59450509847171, 10.090411900844, 10.5630357722278, 11.011083251382, 11.4335780487423, 11.8298898540102, 12.1997348778457, 12.5431561802255, 12.8604902619542, 13.1523251231626, 13.4194539292082, 13.6628275202823, 13.8835082280577, 14.0826268033547, 14.2613437006667, 14.4208154985006, 14.5621668499853, 14.6864680477888, 14.7947180430555, 14.8878325721645, 14.9666369102224, 15.0318626793893, 15.0841480868453, 15.1240409454196, 15.1520038341246, 15.1684207811063, 15.1736048934349, 15.1678064128299, 15.151220740458, 15.123996044432, 15.0862401380782, 15.0380263932736, 14.9793985293784, 14.9103741929371, 14.8309473150665, 14.741089301117, 14.6407491697566, 14.5298528151346, 14.408301615348, 14.2759706522231, 14.1327068405958, 13.978327289037, 13.8126182275199, 13.6353348401089, 13.4462023316513, 13.2449185360466, 13.0311583394337, 12.8045801442467, 12.5648345394178, 12.3115752682396, 12.0444724990733, 11.7632283061976, 11.467594160137, 11.1573901109176, 10.8325252266755, 10.4930187274854, 10.1390211346193, 9.7708346440392, 9.38893183609173, 8.99397175841313, 8.58681237425739, 8.168518363074, 7.74036330427188, 7.30382537950256, 6.86057590472642, 6.41246026213629, 5.96147115465564, 5.5097145620377, 5.05936934524762, 4.61264212875693, 4.17171988623262, 3.73872355047064, 3.31566692934139, 2.90442615954782, 2.50672569389092, 2.12414696011129, 1.75816413833737, 1.41020411288641, 1.08170000669701, 0.773991514937991, 0.487269499563778, 0.210389499828969, 0.130925911184766, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_pspol_m12_PSPoly_new_Norm[m12_PVMJC1]1",
        "fTitle" : "Projection of PhaseSpacePol(m12_PSPoly_new)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 119,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 117,
          "fXmin" : 4.3068,
          "fXmax" : 5.6532,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16.6909653827783,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16.6909653827783,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of PhaseSpacePol(m12_PSPoly_new)",
      "_ymin" : 0,
      "_ymax" : 15.1736048934349,
      "_normValue" : 0
    }, {"$ref":8}, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 2,
      "fLineWidth" : 1,
      "fX1" : 4.43,
      "fY1" : 0,
      "fX2" : 5.53,
      "fY2" : 0
    }],
    "opt" : ["", "", "FUNCSAME", "l", "AXISSAME", "same"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "m12_m23_m13_rd",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.6,
  "fWindowTopX" : 0,
  "fWindowTopY" : 22,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 756,
  "fCw" : 1000,
  "fCh" : 730,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.43096385577859,
  "fY1" : -11.8072288981421,
  "fX2" : 4.75626506256082,
  "fY2" : 53.2530121620767,
  "fXtoAbsPixelk" : -2588.81812825308,
  "fXtoPixelk" : -2588.81812825308,
  "fXtoPixel" : 754.545453427868,
  "fYtoAbsPixelk" : 597.51856891133,
  "fYtoPixelk" : 597.51856891133,
  "fYtoPixel" : -11.2203703537514,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 730.00005,
  "fVtoPixelk" : 730,
  "fVtoPixel" : -730,
  "fAbsPixeltoXk" : 3.43096385577859,
  "fPixeltoXk" : 3.43096385577859,
  "fPixeltoX" : 0.00132530120678223,
  "fAbsPixeltoYk" : 53.2530121620767,
  "fPixeltoYk" : -11.8072288981421,
  "fPixeltoY" : -0.0891236178907106,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.59,
  "fUymin" : -4,
  "fUxmax" : 4.69,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.59,
      "fY1" : -4,
      "fX2" : 4.69,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "h_m13",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 13,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 11,
        "fXmin" : 3.59,
        "fXmax" : 4.69,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1310,
      "fTsumw" : 105.341238821892,
      "fTsumw2" : 186.26254558677,
      "fTsumwx" : 451.344908887451,
      "fTsumwx2" : 1940.46532360078,
      "fMaximum" : 50,
      "fMinimum" : -4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 1.66771143526377, 1.9255067341167, 12.1109495124789, 18.5296631594145, 19.4566021113435, 22.9835939772615, 25.5674070231619, 27.3795957533607, 23.5975357839929, 23.4052703945104, 9.63870970186494, 0.0243161215843426],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1.29139902248057, 0.873974173846246, 5.91717801262301, 9.59078531275278, 8.56944923886043, 8.86385214763639, 11.803447732552, 14.865236304734, 14.7647400109553, 19.8478402977087, 8.95333656774252, -0.38126957631768]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_cbe62950",
      "fTitle" : "A RooPlot of \"``m13_PVMJC1''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.59,
        "fXmax" : 4.69,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 16.4512159749774,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 16.4512159749774, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "pspol_m13_PSPoly_new_Norm[m13_PVMJC1]",
      "fTitle" : "Projection of PhaseSpacePol(m13_PSPoly_new)",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 115,
      "fX" : [3.579, 3.579, 3.59, 3.601, 3.612, 3.623, 3.634, 3.645, 3.64775, 3.649125, 3.6505, 3.65325, 3.656, 3.667, 3.678, 3.689, 3.7, 3.711, 3.722, 3.733, 3.744, 3.755, 3.766, 3.777, 3.788, 3.799, 3.81, 3.821, 3.832, 3.843, 3.854, 3.865, 3.876, 3.887, 3.898, 3.909, 3.92, 3.931, 3.942, 3.953, 3.964, 3.975, 3.986, 3.997, 4.008, 4.019, 4.03, 4.041, 4.052, 4.063, 4.074, 4.085, 4.096, 4.107, 4.118, 4.129, 4.14, 4.151, 4.162, 4.173, 4.184, 4.195, 4.206, 4.217, 4.228, 4.239, 4.25, 4.261, 4.272, 4.283, 4.294, 4.305, 4.316, 4.327, 4.338, 4.349, 4.36, 4.371, 4.382, 4.393, 4.404, 4.415, 4.426, 4.437, 4.448, 4.459, 4.47, 4.481, 4.492, 4.503, 4.514, 4.525, 4.536, 4.547, 4.558, 4.569, 4.58, 4.591, 4.602, 4.613, 4.624, 4.635, 4.646, 4.657, 4.668, 4.6735, 4.67625, 4.679, 4.680375, 4.68175, 4.6845, 4.69, 4.69, 4.701, 4.701],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0533452280755597, 0.194012842789042, 0.285305306477714, 0.600138193318921, 0.914946632117493, 1.24608662723383, 1.59511804120254, 1.96117909655745, 2.34272990124954, 2.73797362358731, 3.14499151271424, 3.56180133691834, 3.9863935006906, 4.41676033301365, 4.85092277415744, 5.28695520846396, 5.72300817165156, 6.15732846195823, 6.58827625294639, 7.01433894701804, 7.43414165350278, 7.8464543008785, 8.25019549395564, 8.64443330469867, 9.02838324277427, 9.40140369224195, 9.76298912711034, 10.1127614334003, 10.4504596710638, 10.7759286073784, 11.0891063457095, 11.3900113609659, 11.6787292366095, 11.9553993784748, 12.2202019585374, 12.4733453176533, 12.7150540306044, 12.9455578099027, 13.1650813970373, 13.3738355614916, 13.5720092991682, 13.7597632930899, 13.9372246706396, 14.1044830633952, 14.2615879480624, 14.4085472203503, 14.5453269281395, 14.6718520662335, 14.7880083126415, 14.8936445660231, 14.9885761259362, 15.072588342204, 15.1454405473809, 15.2068700773112, 15.2565961794774, 15.2943236076005, 15.3197457041274, 15.3325467801909, 15.3324036156887, 15.3189859206483, 15.2919556233267, 15.2509648808333, 15.1956527447081, 15.1256404570483, 15.0405254026062, 14.9398737988689, 14.8232122694865, 14.6900185164584, 14.5397113830139, 14.3716406818243, 14.1850772515542, 13.9792037981592, 13.7531071748619, 13.505772855241, 13.2360824558689, 12.9428152665244, 12.6246548447405, 12.28020182412, 11.9079941681781, 11.5065361675194, 11.0743375193415, 10.6099638314789, 10.1120998372465, 9.57962645564177, 9.0117125170247, 8.40792136663667, 7.76833138691504, 7.09366714836567, 6.38543299944185, 5.64602983714508, 4.87880842671647, 4.08793674790132, 3.27771391842387, 2.44997834080703, 1.59252871161774, 1.12973746508758, 0.872136751564528, 0.564380954035355, 0.352600658317316, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_pspol_m13_PSPoly_new_Norm[m13_PVMJC1]3",
        "fTitle" : "Projection of PhaseSpacePol(m13_PSPoly_new)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 117,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 115,
          "fXmin" : 3.4668,
          "fXmax" : 4.8132,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16.86580145821,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16.86580145821,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of PhaseSpacePol(m13_PSPoly_new)",
      "_ymin" : 0,
      "_ymax" : 15.3325467801909,
      "_normValue" : 0
    }, {"$ref":8}, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 2,
      "fLineWidth" : 1,
      "fX1" : 3.59,
      "fY1" : 0,
      "fX2" : 4.69,
      "fY2" : 0
    }],
    "opt" : ["", "", "FUNCSAME", "l", "AXISSAME", "same"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "m12_m23_m13_rd",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.6,
  "fWindowTopX" : 0,
  "fWindowTopY" : 22,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 756,
  "fCw" : 1000,
  "fCh" : 730,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.900963855778588,
  "fY1" : -11.8072288981421,
  "fX2" : 2.22626506256082,
  "fY2" : 53.2530121620767,
  "fXtoAbsPixelk" : -679.818131080574,
  "fXtoPixelk" : -679.818131080574,
  "fXtoPixel" : 754.545453427867,
  "fYtoAbsPixelk" : 597.51856891133,
  "fYtoPixelk" : 597.51856891133,
  "fYtoPixel" : -11.2203703537514,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 730.00005,
  "fVtoPixelk" : 730,
  "fVtoPixel" : -730,
  "fAbsPixeltoXk" : 0.900963855778588,
  "fPixeltoXk" : 0.900963855778588,
  "fPixeltoX" : 0.00132530120678223,
  "fAbsPixeltoYk" : 53.2530121620767,
  "fPixeltoYk" : -11.8072288981421,
  "fPixeltoY" : -0.0891236178907106,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1.06,
  "fUymin" : -4,
  "fUxmax" : 2.16,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1.06,
      "fY1" : -4,
      "fX2" : 2.16,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "h_m23",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 13,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 11,
        "fXmin" : 1.06,
        "fXmax" : 2.16,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1310,
      "fTsumw" : 105.09336555733,
      "fTsumw2" : 186.277963918342,
      "fTsumwx" : 177.302719779107,
      "fTsumwx2" : 305.893997392282,
      "fMaximum" : 50,
      "fMinimum" : -4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 4.59602833771028, 6.42001259595647, 18.9439470302893, 17.5240810599788, 31.0136122081409, 26.3768305998936, 22.8774547879401, 13.7587407080186, 18.1335889968174, 18.2920743127763, 8.34159328082028, 0.00889779001219366],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 2.57402773472812, -0.763488406045046, 10.1687834167475, 6.78030889694286, 20.7428793674729, 13.0416217425642, 13.5598921944328, 5.40701596710836, 11.4764298116034, 15.3553594604027, 6.75053537137257, -0.133396311756083]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_80687880",
      "fTitle" : "A RooPlot of \"``m23_PVMJC1''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 1.06,
        "fXmax" : 2.16,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 14.3629435774363,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 14.3629435774363, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "pspol_m23_PSPoly_new_Norm[m23_PVMJC1]",
      "fTitle" : "Projection of PhaseSpacePol(m23_PSPoly_new)",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 125,
      "fX" : [1.049, 1.049, 1.06, 1.071, 1.0765, 1.077875, 1.07925, 1.080625, 1.082, 1.08475, 1.0875, 1.093, 1.0985, 1.104, 1.115, 1.126, 1.137, 1.148, 1.159, 1.17, 1.181, 1.192, 1.203, 1.214, 1.225, 1.236, 1.247, 1.258, 1.269, 1.28, 1.291, 1.302, 1.313, 1.324, 1.335, 1.346, 1.357, 1.368, 1.379, 1.39, 1.401, 1.412, 1.423, 1.434, 1.445, 1.456, 1.467, 1.478, 1.489, 1.5, 1.511, 1.522, 1.533, 1.544, 1.555, 1.566, 1.577, 1.588, 1.599, 1.61, 1.621, 1.632, 1.643, 1.654, 1.665, 1.676, 1.687, 1.698, 1.709, 1.72, 1.731, 1.742, 1.753, 1.764, 1.775, 1.786, 1.797, 1.808, 1.819, 1.83, 1.841, 1.852, 1.863, 1.874, 1.885, 1.896, 1.907, 1.918, 1.929, 1.94, 1.951, 1.962, 1.973, 1.984, 1.995, 2.006, 2.017, 2.028, 2.039, 2.05, 2.061, 2.072, 2.0775, 2.083, 2.0885, 2.09125, 2.094, 2.09675, 2.0995, 2.100875, 2.10225, 2.103625, 2.105, 2.106375, 2.10775, 2.109125, 2.1105, 2.116, 2.127, 2.138, 2.149, 2.16, 2.16, 2.171, 2.171],
      "fY" : [0, 0, 0, 0, 0, 0.0820570336222373, 0.539770859977195, 0.756452555720982, 0.921633671271199, 1.18031792743574, 1.38693593871598, 1.71754418692861, 1.98523347261991, 2.21625298635597, 2.61781168989277, 2.98217036732964, 3.33745146673128, 3.69762946236606, 4.06858121832914, 4.45112057458043, 4.84290714978204, 5.23979094103975, 5.63679802561595, 6.02884965782652, 6.41126752311967, 6.78010310533864, 7.13232299307962, 7.46587874536145, 7.77968752060582, 8.07354728195181, 8.34800780533101, 8.60421593024021, 8.84375058329075, 9.0684601704893, 9.28031207240982, 9.48126127066126, 9.67314265149638, 9.85758932307605, 10.0359773805634, 10.2093959768603, 10.3786403123577, 10.544224239249, 10.7064085699702, 10.8652408626253, 11.0206024000778, 11.1722582503224, 11.3199066570876, 11.4632245226519, 11.6019063700739, 11.7356948701974, 11.8644017518801, 11.9879186460252, 12.1062181121362, 12.2193457307795, 12.3274046911333, 12.430534738866, 12.5288876599741, 12.6226016501125, 12.7117769508699, 12.7964550242302, 12.8766032892776, 12.9521070713875, 13.0227699289549, 13.0883229460281, 13.1484429350954, 13.2027788104759, 13.2509847001204, 13.2927576954151, 13.3278775297006, 13.356244962428, 13.37791526281, 13.3931229690276, 13.4022940788985, 13.4060420344083, 13.4051443200817, 13.4004972222858, 13.3930473042572, 13.383699441953, 13.3732028299633, 13.3620181831505, 13.350171391804, 13.3371010816182, 13.3215098095139, 13.3012308920824, 13.2731249850093, 13.2330223419581, 13.1757279661162, 13.0951073523961, 12.9842698472799, 12.8358643571249, 12.642497579924, 12.3972772344759, 12.094470628838, 11.7302503908625, 11.3034711385959, 10.8163779474099, 10.2750799200053, 9.6895107998141, 9.07240221757294, 8.43641589041529, 7.78775448307197, 7.11245578871698, 6.74795023653669, 6.34480965594581, 5.87271097856359, 5.59517886647069, 5.2766519736958, 4.901362384697, 4.44465890171178, 4.17359377413069, 3.86362371856191, 3.50197533144119, 3.06736102594212, 2.51823447137526, 1.74343875114501, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_pspol_m23_PSPoly_new_Norm[m23_PVMJC1]2",
        "fTitle" : "Projection of PhaseSpacePol(m23_PSPoly_new)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 127,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 125,
          "fXmin" : 0.9368,
          "fXmax" : 2.2832,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.7466462378491,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.7466462378491,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of PhaseSpacePol(m23_PSPoly_new)",
      "_ymin" : 0,
      "_ymax" : 13.4060420344083,
      "_normValue" : 0
    }, {"$ref":8}, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 2,
      "fLineWidth" : 1,
      "fX1" : 1.06,
      "fY1" : 0,
      "fX2" : 2.16,
      "fY2" : 0
    }],
    "opt" : ["", "", "FUNCSAME", "l", "AXISSAME", "same"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "m12_m23_m13_rd",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.6,
  "fWindowTopX" : 0,
  "fWindowTopY" : 22,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 756,
  "fCw" : 1000,
  "fCh" : 730,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/README.txt <==
Figures for LHCb-PAPER-2021-003

- FigN.*  figures in various (PDF/PNG/JPG/EPS/...) formats
- FigureN.* "readyp-to-use" figrues in different formats (PDF/PNG/GIF/JPG/EPS)

